Estimating Higher-Order Moments Using Symmetric Tensor Decomposition

We consider the problem of decomposing higher-order moment tensors, i.e., the sum of symmetric outer products of data vectors. Such a decomposition can be used to estimate the means in a Gaussian mixture model and for other applications in machine learning. The $d$th-order empirical moment tensor of a set of $p$ observations of $n$ variables is a symmetric $d$-way tensor. Our goal is to find a low-rank tensor approximation comprising $r \ll p$ symmetric outer products. The challenge is that forming the empirical moment tensors costs $O(pn^d)$ operations and $O(n^d)$ storage, which may be prohibitively expensive; additionally, the algorithm to compute the low-rank approximation costs $O(n^d)$ per iteration. Our contribution is avoiding formation of the moment tensor, computing the low-rank tensor approximation of the moment tensor implicitly using $O(pnr)$ operations per iteration and no extra memory. This advance opens the door to more applications of higher-order moments since they can now be efficiently computed. We present numerical evidence of the computational savings and show an example of estimating the means for higher-order moments.

==> coords.dat <==
x y meta
0.1141 1.7349 c3
1.5381 -0.4857 c5
-3.1527 -1.5865 c2
-0.5483 -1.6074 c3
-3.9894 0.0516 c4
2.7413 -0.2211 c5
-0.5484 -1.4199 c1
-0.1682 -0.5015 c4
0.9419 -0.9666 c1
-1.6729 -0.5021 c4
-8.4504 -2.5959 c4
-3.4386 -1.9701 c2
-1.4154 -1.5685 c2
-2.4854 1.8249 c5
-2.0691 2.1185 c4
-4.9788 0.4438 c4
1.2316 1.5147 c3
-1.1932 -0.1605 c1
-3.0834 -0.9755 c2
2.2873 -0.2782 c3
2.1094 -0.2231 c5
-2.0105 -2.1168 c4
0.2823 -0.3933 c3
1.6493 -0.6997 c1
-1.8213 -1.8880 c1
-0.4591 -3.3642 c4
-0.5799 -0.0353 c5
-1.9544 -0.2009 c4
-1.9568 -1.2489 c4
1.6792 -0.8148 c3
-4.2927 1.2627 c2
-1.4642 0.1208 c4
2.1090 0.5448 c3
-2.4468 -2.0495 c2
0.3226 -0.0331 c1
-2.2167 -0.3354 c5
-3.5388 0.3078 c1
-0.1189 -1.5163 c2
-3.2422 -2.9800 c2
-0.9508 -1.1581 c4
0.9577 -2.9188 c4
-1.7446 2.5740 c2
-2.4707 -2.1867 c2
-3.2313 0.0777 c5
-0.7632 -2.5449 c4
-1.1243 -0.4394 c1
-1.2115 -0.8088 c5
-2.2648 -0.8167 c3
0.5074 -2.1074 c1
3.6949 -2.3723 c3
0.9482 -0.2017 c3
-1.5231 -2.0602 c5
-2.6507 -2.3997 c4
0.4969 -2.7462 c3
0.8968 1.4660 c3
1.4369 -2.2996 c5
0.5071 0.4996 c5
-1.0330 0.8066 c4
1.4073 -4.4123 c1
-1.6360 -1.0188 c5
1.0356 -0.5700 c3
1.6973 -1.4078 c4
-4.0461 -0.4891 c5
1.0449 -0.6335 c1
-3.6727 -0.7608 c4
1.4208 -2.3988 c5
-1.7109 0.3672 c5
-0.7614 -0.9380 c5
-0.8881 -2.4808 c1
-3.0818 -3.2971 c4
-2.4841 0.8083 c3
-0.5250 -1.6976 c4
0.3342 -2.3014 c1
0.5413 -0.7783 c5
-2.3825 -1.5462 c4
-0.8077 0.0768 c3
-1.3389 -1.2441 c4
2.9918 -1.9512 c3
-0.1592 -0.3830 c2
0.2870 -3.6446 c3
-1.5595 -0.3934 c4
-1.4198 2.6005 c4
-0.1135 -1.9200 c5
1.3897 -2.4007 c3
-2.3569 -2.2631 c1
-5.1165 -0.1113 c2
-2.5014 -0.0941 c4
1.1716 0.6041 c4
-0.6706 1.6739 c3
0.4134 -0.8576 c3
-1.4799 -1.5911 c4
1.4296 1.9780 c5
-0.3145 -3.3234 c2
2.6607 -0.6397 c5
-0.1572 0.0083 c4
0.0658 -1.6099 c5
-0.3705 -3.8347 c4
-1.6334 0.2055 c3
-0.5791 -1.5305 c2
2.7979 -1.4518 c3
0.3696 -1.6112 c3
-2.1059 -0.7665 c4
0.9253 1.2044 c3
-1.0987 -2.7576 c4
-0.5508 -0.4088 c4
-1.2264 -1.4372 c5
1.1491 -1.5237 c2
-2.3289 -0.4423 c2
-2.4045 -2.6319 c4
-0.6325 -2.1371 c2
-1.8397 -2.4425 c4
-1.7054 -0.1292 c2
-4.0770 -0.9538 c5
-0.6640 -0.8523 c3
1.3638 -1.1043 c5
-1.4203 -0.0105 c5
0.8963 0.2525 c3
-0.8036 0.5720 c4
-2.7828 0.4432 c4
-2.8747 -1.5448 c4
-1.2367 -1.5828 c1
-2.8004 -1.4740 c4
2.2426 -2.0380 c5
0.9876 -0.9447 c4
1.7146 -0.8887 c1
-3.1212 -1.4379 c1
-2.0064 1.0905 c5
1.3985 -2.5568 c5
1.6809 1.3188 c3
0.0461 0.2316 c4
1.7649 -1.2701 c5
-2.3634 -0.6369 c4
-3.7929 -2.6099 c4
1.9287 -0.8125 c5
-1.0518 0.7113 c2
-0.0993 -2.5770 c5
0.8599 0.9865 c3
-2.3553 1.4715 c5
2.1886 -3.5737 c5
0.5560 -2.2040 c1
-0.4563 -1.4954 c1
-2.2072 -1.5711 c2
-2.0464 -2.3915 c2
-3.3144 -1.1035 c2
-2.4035 -0.4533 c4
3.4557 -1.6731 c1
-2.3507 1.8660 c5
0.3725 1.0651 c3
1.8303 -2.6896 c1
-2.8552 -1.5952 c2
1.4543 -1.2939 c5
0.3805 2.5312 c1
2.8042 -2.2866 c5
-1.9863 -0.4776 c4
-2.0465 -1.3487 c2
-2.8759 -0.2955 c5
1.7779 -0.2878 c4
-0.5118 0.4430 c4
-3.2476 0.1033 c2
-1.9820 -2.2665 c1
2.1567 -0.7874 c3
1.8517 -1.3687 c1
-4.1365 -2.1759 c2
-4.3955 -3.2248 c2
-3.3266 -6.5593 c2
1.6585 -0.2098 c1
-0.5003 1.0930 c5
-2.9235 -0.5077 c2
-2.0383 -0.2160 c3
-1.5549 -2.1791 c5
0.4864 -2.8082 c4
-1.0054 -3.4294 c1
-1.9722 -1.6946 c4
-0.8538 -0.8214 c1
0.1864 -1.6669 c5
-1.9888 0.4850 c4
2.7936 -2.0664 c1
0.9518 -1.2537 c1
-1.1006 -1.7779 c1
0.7160 -1.5522 c3
-0.6673 -5.1989 c1
-2.1043 -4.6472 c4
-2.1222 -0.9337 c5
0.5653 -3.6164 c1
-1.6779 -1.7903 c3
-2.5549 -1.6410 c4
1.1519 -0.9199 c1
-1.5593 -0.5824 c4
-3.2488 2.3538 c4
-0.2670 -0.4639 c2
-1.4489 -2.1284 c3
-4.2343 -0.9409 c4
1.0755 -1.3382 c3
-1.2810 -4.8440 c2
1.2229 1.4715 c2
-4.0494 -4.1087 c5
-2.9113 -0.6119 c1
-1.4655 -1.8782 c1
-4.9139 -2.0680 c2
-2.4650 -1.0425 c5
0.5791 -0.2207 c3
-1.7436 -2.4415 c5
1.1532 -2.7265 c5
-4.5485 0.2494 c4
-1.9037 -1.1304 c4
0.2572 -2.6792 c2
-3.1052 -1.1519 c4
0.0866 0.4079 c3
-0.6186 -0.9398 c1
1.3609 -3.8000 c5
1.7017 -1.5407 c3
0.4267 -1.1828 c3
0.6796 0.8393 c4
-1.3586 -1.8141 c5
0.8775 -3.2174 c1
0.4264 -0.3115 c4
-0.6663 -0.8707 c1
-0.3364 -3.9023 c1
1.6150 -1.1996 c2
-2.5081 0.2215 c4
-1.0649 -0.8596 c3
-2.8958 -0.1131 c4
-2.5964 -2.1344 c2
-2.2624 1.3379 c4
1.8603 -4.4457 c1
-3.4927 -1.4249 c2
-1.2205 -3.6877 c2
3.0053 -0.4388 c3
-1.1765 0.3941 c2
-0.4824 -1.5010 c5
-0.0128 -2.7902 c1
-1.7316 -1.3419 c3
-0.0822 -0.8121 c1
-0.5918 -0.5309 c2
-0.3098 -1.7204 c4
-0.6188 0.5904 c3
-0.2983 -3.2953 c1
0.0413 0.3493 c5
-3.3061 -2.1085 c5
-4.1948 -2.0444 c4
1.1039 0.6519 c3
-0.1599 2.0359 c3
-2.4541 -3.6961 c5
-1.6422 -1.7772 c1
-3.0595 -0.4852 c4
-0.3285 -0.2017 c3
-1.6331 -0.1475 c5
-1.3699 -0.2035 c5
-3.8860 0.0983 c4
-1.9634 1.2844 c3
-1.0712 -1.1548 c1
-0.9004 -2.4478 c4
1.0006 -1.9742 c3
-0.4889 3.2090 c4
-3.7797 -0.8570 c4
-1.7787 0.8035 c3
0.1572 -1.3637 c1
-1.5509 -2.6968 c3
-2.4264 0.1020 c4
-0.3345 -0.6437 c1
-0.8145 -2.2083 c3
-1.0606 -2.1075 c3
-1.6868 0.7064 c4
2.0010 -0.5875 c1
-1.3382 -1.1256 c2
-2.0225 -1.5261 c2
-2.1632 -0.3702 c5
-0.5691 -3.1988 c5
-2.3598 2.0543 c2
-1.6965 -0.3192 c2
0.8601 -2.0174 c5
-0.4721 -2.9234 c5
-4.0163 2.4693 c5
0.5115 -3.0670 c2
-1.2191 -2.3685 c2
-1.2305 -3.1826 c4
2.8892 -1.4443 c5
-2.4112 -0.8140 c2
-0.3318 0.2725 c5
-0.9356 -1.5635 c2
-2.0743 -1.3614 c2
0.9967 -2.4334 c1
0.5162 -0.3439 c5
-0.5452 1.1620 c4
-2.7683 -3.3731 c2
-2.4536 -4.4282 c4
-1.3907 -0.7417 c3
-1.8340 -1.3898 c4
3.0617 -3.8457 c1
-2.5515 -1.0445 c2
0.0874 -1.5687 c5
0.5860 -4.9161 c1
-0.0581 -0.5596 c1
-0.2805 0.7750 c1
-0.9691 -3.8644 c5
-2.2495 -1.0121 c2
1.8248 -0.4716 c3
-3.6408 -1.8176 c5
1.2868 -1.3014 c4
-0.7782 0.5935 c5
-2.4477 2.8236 c4
-0.4394 -3.9372 c1
-1.7768 -1.4480 c1
-1.0927 -0.0155 c3
0.4740 -2.0339 c1
0.1540 -1.6266 c5
-0.8208 0.6332 c2
-3.6169 -1.7553 c2
-2.4441 2.2133 c4
1.3575 -0.2548 c5
1.2088 1.3922 c5
-0.6664 -0.0067 c3
-1.5221 -0.2693 c1
-2.8989 -0.5374 c2
-4.8043 -1.9057 c2
-0.4717 -1.7370 c5
1.4787 -0.6666 c3
-1.8697 0.6382 c1
-2.5526 -1.0947 c2
0.8546 -1.3046 c3
0.3102 -0.0018 c4
-0.7394 -1.0052 c1
-1.7888 3.2209 c4
-2.9232 0.8167 c5
-0.7113 -1.9376 c4
-3.0125 0.2563 c2
-0.0836 -2.9276 c1
-0.4098 -0.1900 c1
-3.8151 -4.2360 c2
-0.4410 -2.9655 c2
1.5060 -2.2460 c5
-1.3382 -0.6598 c5
1.8210 -1.9059 c1
0.0081 -1.2762 c4
-0.8634 -1.5741 c4
-0.3594 -2.0386 c1
1.9105 -2.0605 c5
-1.3816 -0.8631 c5
2.1229 -3.5230 c3
-2.1448 -0.3848 c2
-1.9182 -0.7442 c1
1.0090 -3.7244 c1
-3.2728 -0.1021 c4
-1.2182 -3.9833 c1
1.2201 0.1620 c3
2.5793 -3.3934 c1
3.2282 -0.2010 c3
-0.0745 -2.1865 c5
-2.6227 -2.1038 c2
1.1253 0.6735 c5
0.3271 -1.1276 c2
2.5321 -1.6059 c3
-2.1532 0.5235 c4
-1.9114 -0.6334 c2
-0.2393 -2.3975 c1
-3.3751 -0.6611 c1
-2.1782 -0.6465 c4
1.0738 1.8012 c3
-1.4482 -1.2671 c5
1.4040 0.4160 c1
-1.3454 -1.1114 c1
1.5560 1.1203 c3
-0.2463 -0.4305 c3
-2.1040 0.9672 c5
-0.6753 -1.0118 c4
-0.7657 -2.8957 c3
0.2916 2.7833 c5
-1.7018 1.2699 c5
-1.8805 -0.7683 c5
-2.7776 -3.3391 c2
-2.0369 0.5667 c1
-1.9000 -2.3903 c2
-0.4899 0.8086 c5
-3.2266 0.1406 c2
1.6741 -0.3108 c3
-0.7135 -3.4433 c4
2.3635 -1.8894 c5
-3.5131 -1.9726 c2
-3.2989 1.0479 c5
-1.5149 -1.8566 c2
0.2007 -1.4125 c1
-3.6701 2.0927 c4
-1.6124 -3.4089 c2
-1.4113 0.5075 c5
-0.7152 0.7142 c2
0.4714 -0.3427 c3
1.5808 -0.8558 c1
4.0846 -2.2842 c3
-2.0011 -0.5002 c3
-5.4970 0.5672 c4
1.3362 0.6987 c3
-2.0305 -2.4404 c1
-1.6565 0.6827 c3
-0.4429 -0.7958 c3
-1.6133 0.1878 c1
0.5061 -0.1587 c4
-2.0582 -1.2975 c4
0.3776 -1.0712 c3
-2.0238 2.9324 c4
-0.5325 1.1006 c3
-1.4892 -0.1051 c4
-0.3984 -0.7465 c5
1.0853 0.5763 c4
-1.5126 -4.5758 c2
-2.5187 -0.7209 c2
-2.5555 -1.7298 c1
-5.7782 1.2623 c4
-0.0616 2.5310 c4
1.9581 -0.6986 c1
-2.5212 -4.0831 c5
-1.8700 -0.3441 c5
0.2403 -4.3218 c1
-4.3548 -3.4005 c4
-0.3263 -3.1415 c4
2.5968 -1.4487 c3
-1.4516 0.1810 c2
1.0910 -1.8906 c5
-0.2617 -2.5621 c4
0.1750 0.2537 c5
-1.9376 -3.5800 c2
-3.4346 -2.2004 c5
-4.3173 -0.6160 c2
2.9508 -0.8676 c3
-1.7097 -1.0578 c1
1.4847 -1.8584 c3
2.9316 -1.1835 c5
0.0568 -2.0820 c1
-1.7401 -2.7064 c2
-2.0338 -1.7183 c1
-5.5453 -2.1483 c2
-5.9171 -0.2244 c4
-0.1907 0.6639 c1
-5.5537 0.0257 c2
-1.2607 -0.9928 c2
-1.7875 -0.8830 c2
-3.9250 1.4095 c4
-3.6162 -3.0503 c4
-1.5610 1.8554 c4
-0.4122 1.3177 c4
-3.2568 -0.2761 c4
0.2163 -2.4650 c5
-4.2263 3.1529 c3
0.2888 -2.8024 c4
-1.0749 -2.9352 c2
-2.8413 -2.4040 c2
-1.6618 -3.2951 c5
0.3708 -1.0864 c5
-1.1356 2.8070 c5
0.8696 -1.2595 c3
-0.7444 -4.1802 c5
0.7204 0.5814 c3
-1.3595 0.0212 c4
0.4822 0.1549 c5
-3.6239 -0.9525 c2
1.9297 2.1170 c3
-3.6292 -3.5744 c5
-3.0826 -4.6477 c2
0.3838 -0.9854 c1
0.8135 -0.2829 c4
-0.1935 -0.9441 c5
-0.4165 -0.9977 c5
-0.1933 -0.3783 c3
1.3784 -1.4203 c1
-0.4265 -4.4104 c1
-2.4452 0.4750 c4
0.9350 0.0822 c5
-1.3056 -2.3986 c2
-0.4844 0.6206 c3
3.0500 0.1933 c5
-2.3246 -0.9880 c5
-0.4507 1.1209 c1
0.4320 2.6407 c3
-4.1420 -0.0936 c4
-0.6188 -0.3564 c2
-0.1126 -1.9652 c5
-2.3119 0.9489 c5
2.7186 0.8943 c1
-2.7700 0.7138 c2
-1.3825 -2.3753 c2
1.7007 -2.7845 c1
-3.6686 -2.0510 c4
0.1506 0.8882 c3
-1.6838 -2.2208 c4
-3.1097 -3.3440 c1
-3.4426 -5.5376 c1
-2.3967 0.1206 c4
-2.3485 -2.1411 c4
1.9348 2.4637 c3
-0.4081 1.0907 c5
-1.9254 -1.8202 c1
0.8471 -1.4383 c4
4.8251 -2.9832 c3
-2.7722 -0.7509 c1
-1.7856 -0.0384 c5
2.5709 0.9346 c3
2.5241 0.6500 c3
-1.1562 -1.4300 c2
-1.1744 0.9164 c2
-0.0385 -1.8369 c1
0.6283 -0.3879 c5
1.4699 1.3290 c5
-1.8359 0.4295 c5
-0.1913 -3.8313 c2
0.8598 -2.2531 c4
-1.5283 -0.2619 c3
-2.3705 -2.5314 c2
-1.2450 -0.9596 c4
-2.8407 -1.4899 c5
-3.5599 -2.0348 c2
-3.2022 -4.0448 c4
-2.7446 2.0675 c3
-3.1151 -0.1133 c4
0.4482 -0.2049 c5
0.2938 0.4549 c5
2.1656 -2.5917 c1
-2.1165 -0.2232 c5
-0.0971 -0.0320 c2
1.1832 -2.7496 c1
-2.8857 -1.1724 c2
0.6630 -1.6733 c1
1.9229 -0.9162 c5
-1.6866 -2.6812 c2
3.2014 -2.1725 c3
-5.2688 -1.8443 c2
0.7197 -0.5973 c1
-5.6607 0.6748 c4
-2.4528 0.9802 c5
-2.2981 -0.0455 c2
0.2166 -0.6549 c4
1.3444 -1.9722 c3
1.9373 -0.9596 c3
1.3715 0.7707 c1
0.0069 -1.4374 c1
-0.0261 -1.6723 c3
-2.2547 0.0508 c1
-0.8019 -2.1329 c5
-4.3244 -0.9451 c4
0.1016 0.9287 c3
1.8369 -1.3819 c5
1.0813 0.2647 c5
-1.6282 -2.0647 c2
0.8598 -0.2344 c5
-1.0762 1.5263 c4
-1.8649 -1.0554 c5
2.2376 0.6517 c3
-0.8976 -2.8219 c3
-2.4234 -1.6079 c2
1.0899 0.0612 c1
-0.0101 0.4665 c4
0.3237 -0.0255 c3
-1.7293 -2.6229 c1
-3.3841 -0.6415 c4
-3.5358 1.1178 c1
-0.8793 -2.0084 c1
-2.2888 -4.2414 c4
-3.6445 -0.5312 c4
2.2868 -2.7481 c1
-2.6470 -0.9559 c1
-1.3559 -1.2864 c1
-2.5717 -2.2362 c5
0.1187 0.6584 c5
-2.8481 -1.1558 c1
-3.3368 -2.3465 c4
0.2092 -1.8449 c5
-0.0215 -4.8906 c1
-1.5307 -0.3370 c1
0.1521 -1.0671 c5
-2.1283 -2.4124 c4
-2.1361 -2.0326 c1
1.2392 -1.5213 c1
0.9667 -2.3647 c1
-3.5146 -2.5276 c4
0.7317 -2.0461 c3
-1.1106 -1.5892 c2
1.3021 -1.7371 c1
1.7644 -4.9977 c5
0.4455 -0.8803 c5
-1.9021 0.4965 c1
-2.0388 0.5197 c2
-1.3612 -2.8317 c5
-0.6149 0.0542 c4
-0.1413 -1.4410 c3
-0.6442 -1.3753 c3
-2.2106 -4.5592 c2
1.3551 -3.0819 c5
-1.9892 -3.1143 c2
0.9995 1.9178 c3
-0.9038 -0.1021 c4
0.0581 -0.9393 c5
-1.5147 -2.1536 c4
-1.8012 0.8247 c4
0.5240 -2.5572 c4
-2.3068 -5.4698 c2
-1.2400 0.7524 c1
0.8935 -2.0317 c3
-4.8611 -1.3224 c4
0.3806 -0.1006 c1
-1.0904 -1.8185 c5
-0.4549 -3.0376 c5
-0.1444 -1.3843 c3
-1.7387 -0.1722 c4
-0.9482 -2.8942 c5
0.1654 1.8270 c3
0.2000 1.5590 c3
1.0107 0.2127 c1
1.0017 1.0663 c1
-2.1793 -0.9064 c4
0.6175 -0.5493 c5
-0.8511 -0.1028 c2
-3.5228 -0.3400 c2
-2.8853 -2.3481 c2
0.0892 -2.0675 c5
0.0228 -3.6443 c1
0.9257 -1.6196 c3
-2.1116 -1.6714 c2
-3.3434 1.8391 c4
-1.2862 -3.8117 c2
-2.3792 -0.9003 c5
-1.8493 -0.3844 c4
-1.1238 -4.5814 c2
-0.6304 -1.1607 c1
2.3124 -1.0919 c5
-1.6132 -1.1984 c2
-0.3870 2.4311 c5
3.3919 -0.5542 c1
-3.6086 -0.3334 c2
-2.4746 -2.3286 c4
-2.7761 -0.5900 c3
-0.8741 0.0577 c3
1.5268 -1.9747 c3
-0.7473 2.4805 c3
0.9140 -2.4727 c1
4.5347 -0.0046 c1
0.9780 1.0474 c3
-0.8635 -1.1646 c3
0.4667 2.2773 c1
-3.7738 -1.6016 c2
-2.7356 -0.8422 c4
-3.2112 0.1886 c4
-0.3460 -1.0525 c2
-1.1307 -1.9053 c4
-1.5789 -2.1623 c1
4.4934 3.1318 c5
-2.4571 0.0012 c2
-5.4367 -2.0339 c4
1.0829 1.1805 c1
-4.3180 0.6165 c2
-1.0168 -1.4096 c1
0.4096 -2.2935 c3
-3.7464 -0.0268 c4
-0.6906 -1.5449 c4
-1.1463 -0.3310 c5
2.3535 -4.5879 c1
-0.7552 -1.8021 c3
-0.9338 -0.1075 c3
-0.6488 -1.6124 c5
-2.1869 -0.2272 c2
-3.4266 -1.1922 c4
2.1586 -0.4700 c5
-1.2771 1.1508 c3
-1.3272 -2.1928 c5
1.2091 -1.4339 c1
0.3429 -1.8964 c1
-1.3800 0.2619 c4
-1.6062 -1.0690 c1
-4.9316 0.7986 c2
1.8197 -0.4570 c4
-0.3930 -2.1579 c5
-0.8320 -1.6635 c2
-0.3520 -0.0208 c1
0.6493 -2.0494 c1
-2.3920 0.7258 c1
-3.5998 -1.9890 c4
0.9656 -1.2269 c5
1.2421 -4.0126 c1
-0.3304 -4.4115 c1
-2.0466 -2.5111 c5
-2.7979 0.1594 c4
-0.8878 -1.6897 c3
-2.4490 -0.6484 c2
-2.3405 -1.1957 c5
-1.2029 -3.2532 c1
1.5154 -3.9680 c1
1.5648 1.4684 c3
1.7680 -0.8908 c5
1.1653 -3.1600 c5
-1.4942 -0.3412 c1
-1.3750 -0.5761 c3
-1.1062 0.9788 c4
-3.1568 -1.4336 c2
-2.7709 -0.2042 c3
-0.3584 -0.4645 c4
0.2299 -0.1826 c5
-0.5206 -1.3341 c5
0.0429 0.7346 c5
2.5155 -2.6049 c5
1.7600 2.2548 c1
0.1041 -2.0500 c3
1.6294 -1.3762 c3
1.5883 -2.3934 c1
-1.5630 -1.3795 c2
-0.0153 -1.5255 c3
-0.6124 -0.6303 c3
1.5784 0.6373 c3
-3.0189 1.6315 c4
2.0716 4.1961 c3
-3.2627 -1.5914 c4
-2.8549 -4.1767 c2
-1.7730 -3.3954 c1
-0.3972 -0.3763 c2
0.9160 -3.6322 c1
-2.2810 0.9003 c4
-1.2904 2.5040 c4
-1.6411 -0.2154 c2
0.1416 -2.7384 c1
-0.7160 -1.7881 c1
-2.1065 -0.6594 c2
-0.7450 -1.2175 c5
-3.3824 0.9215 c4
0.1546 -2.2656 c2
1.1893 -1.4365 c3
-0.2602 -1.7445 c3
-1.7658 -3.5494 c5
4.5222 -0.4817 c3
-0.0480 -1.4745 c1
1.4249 0.8453 c3
-3.6154 -0.3518 c1
-0.4816 1.7970 c1
-3.0740 -1.0295 c4
-0.1851 -3.2674 c2
0.3235 1.3303 c3
1.2766 -1.1368 c3
4.2526 -0.0944 c3
-1.6025 -0.3306 c2
-0.8596 -1.2393 c4
-1.1787 -1.8383 c3
0.3443 0.1288 c5
-0.7317 -1.9718 c2
2.9847 -1.9515 c3
-1.4644 -0.0208 c2
-3.2999 -0.4413 c5
-1.0079 3.2800 c4
0.6285 -1.2782 c3
2.9268 -1.3804 c5
0.2493 -3.0585 c5
-1.3638 -3.0112 c5
-0.8407 -2.2895 c2
0.6886 -1.0184 c2
-1.3413 -0.2185 c1
0.8458 -0.0720 c3
-1.8126 0.3054 c5
-1.5398 -1.5343 c5
-1.6688 -3.4961 c2
0.3577 -3.3551 c4
-1.9297 -1.2914 c3
0.1860 -2.6592 c4
2.8390 -0.9247 c2
0.3131 -2.0196 c1
0.2077 -1.7649 c2
-3.6271 -2.2323 c4
0.9852 -4.4620 c4
-1.3642 -2.9441 c2
-1.4825 -1.1194 c2
-1.6434 0.0281 c2
-1.5338 0.8298 c4
2.8304 1.9582 c3
2.5538 2.1916 c3
-1.2436 -2.2912 c1
-3.6162 -2.2787 c4
-1.5805 -3.6878 c4
3.0246 -0.1784 c1
-1.2443 -1.1899 c2
1.4996 0.0934 c5
2.1600 1.9426 c3
-0.5770 -1.2248 c3
0.5362 2.8627 c3
-1.3572 -1.5994 c1
2.8290 -1.6879 c5
0.8257 -2.2762 c3
2.3299 -4.0369 c5
0.7662 2.2732 c4
-1.4032 -2.1235 c2
-2.7307 -1.2182 c4
-0.3625 -2.4267 c5
-3.0075 -2.7553 c1
-1.9474 -2.3919 c2
-0.9219 -0.3579 c4
1.2244 0.0978 c3
-6.3161 -1.0847 c4
-0.4372 -1.8229 c5
0.6464 0.7489 c1
-0.6870 -2.2381 c5
-0.6093 0.9444 c4
0.2597 -0.6073 c2
0.6420 1.9630 c1
1.2050 -4.0747 c5
1.3385 -4.6370 c3
-0.0807 0.1600 c5
-2.1257 1.3404 c1
0.7974 -0.3247 c3
-2.0028 -1.0606 c3
-2.3892 -0.0392 c3
-2.2239 -2.1158 c4
-1.1082 -1.3598 c3
-0.5702 0.0353 c2
0.5976 -3.8864 c5
1.0023 -2.1997 c1
-2.0563 -3.0410 c2
1.1821 0.4158 c4
-0.2354 -0.8310 c5
1.2755 -2.4028 c1
-3.6752 0.3707 c4
-2.3401 -2.6783 c2
-1.8407 -0.5125 c1
1.2984 -2.0705 c3
-0.7592 0.4079 c4
-2.0255 -0.0025 c4
-2.2290 -2.9194 c4
-2.4070 0.1664 c2
-0.0447 0.6166 c3
-1.3498 -0.2799 c5
-4.3458 -2.6675 c4
0.6988 -0.7117 c3
0.9271 -0.4369 c5
3.7061 -0.0425 c3
0.7197 -1.1551 c5
-3.7003 -3.5379 c2
-3.3395 -2.9124 c2
-1.2397 0.8930 c4
-0.0951 -1.4611 c4
-0.3603 -1.9389 c5
-3.3749 -0.7818 c2
-1.6400 2.1205 c4
-2.7719 -1.3169 c4
-0.5695 -2.4808 c1
-1.5268 -1.0193 c5
-1.3852 -1.1998 c2
0.4032 -1.4830 c3
-3.1296 -2.4432 c4
-2.1276 -2.8190 c4
-1.0155 -1.7954 c3
-1.1909 -3.2231 c5
-0.2551 -1.7374 c5
-0.9399 0.5394 c3
-2.2721 0.1855 c2
1.1902 -3.2906 c4
0.1697 -2.0065 c2
-0.0538 -0.2824 c1
1.7346 2.1452 c3
1.6323 -2.6950 c1
-0.3370 0.8516 c5
-1.4407 1.3503 c4
-1.8306 -1.6582 c5
1.8595 -0.4534 c3
3.1540 1.2527 c5
-0.1882 -0.1530 c5
4.1494 -2.2458 c3
2.9774 -1.1418 c5
0.2138 -2.0092 c1
-0.9892 -1.4996 c5
-1.6778 -3.4112 c5
-1.3749 -3.3706 c2
-1.1577 0.9882 c4
-4.7338 -2.2540 c2
0.5854 -0.1463 c3
-4.5067 -1.6734 c4
-4.4489 -0.2085 c4
0.7372 -3.4033 c1
-5.4465 -1.3205 c4
3.4474 -3.2622 c1
0.1775 -1.3380 c3
-1.6496 -3.2079 c4
-1.4146 -1.0184 c2
3.4819 -2.3262 c1
0.8565 -4.0105 c3
-3.4389 -0.5257 c4
2.9102 0.6675 c5
-0.7519 -3.2101 c5
-2.1931 -0.6713 c5
-1.3624 -1.0243 c4
-0.8322 -0.5245 c4
-2.2877 0.6936 c2
1.9058 -0.1940 c5
-0.2490 0.4221 c3
2.2952 -0.3445 c5
0.0836 -1.6885 c5
0.9894 -1.9371 c3
-2.3090 -0.0422 c2
-3.5284 -0.5746 c2
-1.3749 -0.9325 c2
1.1020 -1.6660 c3
-1.5503 -1.5984 c2
-2.1241 0.9454 c2
-2.9451 -2.4379 c2
1.7857 -3.0271 c2
-2.6615 -1.5437 c2
0.5098 1.5606 c3
-1.5274 -1.5099 c1
-0.3975 -1.4115 c1
-2.6348 -0.8444 c4
-1.5408 -1.5159 c1
-0.2385 1.6685 c4
-0.9437 -0.9831 c4
0.2846 0.4231 c3
1.2795 0.2449 c3
-4.6855 -1.3821 c2
-1.3095 0.8921 c3
0.0027 -3.7337 c1
-1.6186 -1.7984 c2
1.5526 -1.6654 c1
-1.7231 -2.5818 c1
0.2546 -1.9764 c1
1.7409 0.9076 c3
0.4921 -1.2337 c2
-2.2670 -2.1018 c3
1.2589 0.6885 c4
0.8317 -1.0581 c4
-1.3010 -1.4563 c1
-0.3661 0.6304 c1
0.9386 -0.8407 c5
0.7884 -0.7378 c3
-1.5787 -4.0369 c5
-1.5462 -3.7721 c2
-0.4246 1.1429 c5
-0.4411 -0.5082 c5
-0.6923 2.9359 c4
-1.7377 -4.5713 c4
0.5726 -1.5651 c5
-0.4397 -0.4390 c2
-1.5002 1.3200 c2
-2.3034 2.0973 c2
-1.0755 -3.1513 c1
-0.2532 0.6341 c4
1.2500 0.1991 c3
-0.1867 -0.6113 c1
-1.6291 0.2304 c2
-0.6144 0.5463 c4
1.0055 -2.3492 c5
-1.9151 -0.6509 c4
-2.2683 -1.8637 c5
-0.0518 -4.1313 c1
0.7070 -0.8860 c1
-2.4399 -2.1078 c5
0.0263 0.9263 c5
-1.0478 -0.2821 c5
0.0373 0.2350 c4
-0.7256 -4.2520 c5
0.3145 1.6265 c3
-2.2355 -3.3882 c2
-2.8106 -2.0754 c4
-1.4651 0.9331 c2
-0.1442 1.1825 c3
-0.8972 0.6665 c5
-4.2178 -0.4288 c4
-0.2866 -3.6744 c2
0.7314 0.0133 c1
0.6091 -3.5885 c1
0.5097 -0.0010 c4
-2.1582 -1.2657 c5
-2.8060 -3.8776 c4
-0.7585 1.2174 c3
2.5086 1.5734 c3
-2.4966 -1.9093 c2
3.4254 0.3697 c1
-2.5453 -0.9200 c5
-1.2703 0.6986 c4
-0.9278 -1.3685 c2
-0.2214 -0.5042 c3
2.1759 0.8298 c3
-0.4644 -0.0263 c5
-2.3626 -2.2610 c1
-5.3723 -0.2012 c5
0.3554 -1.4111 c5
-2.1393 -1.4725 c2
0.8618 3.1364 c3
-3.8033 -0.1196 c1
-2.9864 -1.7003 c2
-3.9223 0.7867 c4
3.0982 -3.3215 c2
1.9258 -2.8373 c1
-1.3899 -0.5497 c1
-1.7598 -2.6916 c2
-3.7576 -1.7945 c4
-1.3059 -2.0381 c1
-0.7768 0.0945 c4
3.6331 -5.1426 c1
-4.5335 1.4425 c2
-0.1335 -0.6048 c3
-1.4059 0.9683 c2
-0.7405 -2.4158 c4
-2.7638 2.0104 c4
1.1866 -0.8339 c1
1.7713 -0.4368 c1
-0.5212 2.6493 c2
-1.0559 0.4567 c5
-2.8109 -0.2133 c4
-0.9089 -2.9620 c5
-2.9778 0.2360 c2
-5.5733 -0.4714 c4
1.4097 -1.6940 c1
-3.4880 -0.5487 c2
-1.4222 0.0442 c3
-2.0580 0.4327 c4
1.7488 -0.9140 c3
-1.4888 -1.2312 c2
1.6962 -1.2427 c1
-2.1339 -0.6004 c1
-1.8879 -0.6973 c5
-1.0652 0.4633 c1
3.2788 -0.9876 c5
1.8919 -2.4697 c1
1.2666 -0.1966 c5
1.5471 2.0891 c1
-0.1534 0.8332 c1
1.8852 -3.5564 c5
-2.6641 0.2571 c4
1.1325 -5.3861 c1
-0.5830 -2.0649 c1
0.1546 -0.2435 c2
-0.6926 -2.8689 c3
0.4178 -0.8018 c1
-3.6956 -0.0900 c4
-1.8305 -0.9311 c1
1.2417 -0.2724 c3
0.0326 -4.3492 c1
0.7411 -2.9365 c5
0.9288 0.7790 c3
-1.7153 -2.3035 c3
-0.8994 -0.6849 c5
-0.0547 -2.8012 c4
-1.4615 -0.4655 c3
-1.3904 0.4771 c3
-0.0480 -2.1711 c5
-3.0892 1.0969 c2
0.0636 1.3379 c4
0.1548 2.4322 c2
0.5513 1.7542 c1
0.0668 -3.5988 c1
-1.8953 -1.1416 c5
-1.0240 2.0128 c5
0.7698 -1.2761 c1
-0.1801 -3.7648 c1
0.3358 -2.7423 c3
-1.0811 1.4943 c4
1.2296 -0.8756 c1
-1.8571 0.7670 c5
0.5568 0.1600 c3
-1.1812 -2.8401 c2
1.7510 -1.9840 c1
-0.1704 0.4569 c5
-2.4090 -3.7147 c4
-2.8078 -2.9913 c1
-3.0335 -2.4045 c4
-3.1789 -2.8908 c2
-1.1669 -1.6884 c5
-2.5945 -2.4442 c2
1.0893 -2.0902 c4
-1.4227 -1.3487 c2
-1.4266 0.4578 c2
0.8450 -0.7531 c5
-2.3867 -2.7330 c1
0.2137 -2.2188 c3
-1.5894 -3.6843 c2
-1.9030 -2.1359 c4
2.2886 1.0852 c3
-1.4787 -0.3793 c2
-6.5810 -2.0496 c4
1.1312 1.1645 c5
-0.7735 -3.0956 c1
-2.9504 -0.8340 c2
-0.0106 -0.3516 c4
-0.1873 -0.4575 c1
-2.0700 0.2666 c4
1.8579 -1.2486 c2
0.0551 0.5248 c3
0.1154 -2.1686 c2
-2.3040 -3.7275 c1
-0.9851 -1.0155 c1
-4.3004 -0.7699 c4
-1.6747 -2.9952 c3
-1.6432 -2.1411 c2
-1.4693 2.1134 c4
0.1951 -0.3654 c4
0.5126 -2.5685 c5
-3.4198 0.2390 c4
-0.0526 -0.8202 c1
-0.2489 -1.0827 c5
-3.2922 -2.9744 c2
0.1763 -2.8359 c1
-0.8760 -1.1354 c5
2.3532 -1.4746 c1
-3.0246 -2.2388 c5
1.0334 1.4042 c3
-1.6902 0.2419 c2
4.9089 1.0547 c3
-1.5559 -0.8716 c1
-1.4247 -0.9251 c5
2.6424 -0.0802 c3
0.5568 -0.6744 c3
-1.3008 -1.2268 c5
0.2096 -2.1897 c1
0.9771 0.0368 c1
-0.9139 -2.5676 c5
-1.6531 -0.8728 c1
0.4437 -4.7184 c5
-0.5298 0.4201 c5
-0.4028 -0.2964 c3
-0.4032 1.2800 c3
-0.0060 -0.4117 c3
-0.5123 -1.0606 c4
0.3860 -1.0231 c5
1.6762 -0.5943 c1
-0.6132 0.1569 c2
-3.2898 -1.3867 c3
-0.6243 0.3703 c4
0.0941 1.4025 c3
3.5780 -2.7216 c5
-1.3509 0.9492 c1
-1.5560 -5.7772 c1
0.8071 -1.4542 c5
-0.4243 -2.3465 c5
-1.8485 -0.1588 c2
-1.5057 1.2775 c3
2.0948 -0.1084 c1
0.3336 -0.7971 c1
-2.5965 -2.7506 c2
-0.5933 0.1885 c2
1.6551 -1.1746 c3
-5.0440 -1.3404 c4
1.2739 -0.3393 c3
-3.1165 1.9225 c1
-1.0089 -1.2202 c1
0.7776 -3.8122 c1
-0.8291 -2.3391 c5
-2.9786 -0.6300 c4
-0.5917 -2.1142 c3
-1.9354 -1.0919 c2
-0.7416 -1.0356 c3
0.7631 -0.8255 c3
-0.3235 0.2572 c3
0.4344 -1.3469 c5
1.4113 1.8154 c3
-1.3859 1.3259 c4
-0.2909 0.3604 c5
0.1969 -2.0607 c4
0.9782 0.6730 c3
-0.5972 -3.8004 c3
0.7568 -0.8753 c1
-3.8417 -5.3009 c2
-0.8906 -3.0743 c4
0.6074 -1.3550 c1
1.2023 0.9484 c5
-0.1190 -0.1689 c5
-0.9528 -1.5422 c5
-2.2051 -2.0798 c1
0.0715 -2.7532 c1
-3.4809 -3.3510 c2
0.4220 -1.6295 c4
-4.6305 -0.3146 c4
1.0453 0.7603 c2
0.8149 -1.7552 c1
0.6391 -2.7370 c1
-0.2593 -0.1726 c2
-1.1734 0.9066 c3
-2.2575 -1.6908 c2
0.5957 1.3092 c3
1.9917 -0.1694 c2
-0.6553 -1.9491 c1
-0.3848 -1.2742 c2
-0.7058 -1.6920 c1
-1.5676 -3.1540 c5
-3.0938 -3.2597 c4
-0.3783 -0.9450 c5
0.8334 -1.6129 c1
-5.1644 1.5666 c2
0.1736 -1.4720 c1
-0.2522 -0.4519 c1
-0.5714 -3.1855 c1
0.0995 0.9074 c3
0.4298 -1.1243 c5
-0.7865 -3.5238 c5
0.1777 1.6116 c5
-2.7566 -0.1442 c2
1.9703 0.1592 c1
-0.4650 1.1774 c5
-0.8038 -0.3911 c5
-0.1180 -1.3728 c2
-1.7146 0.9515 c4
-0.4712 0.5085 c1
-0.4768 -0.5697 c4
-0.0161 0.4687 c5
0.9080 -1.7170 c5
-1.0456 -1.4501 c1
-1.7234 -0.2600 c5
-2.4197 -0.2627 c4
1.1470 0.1749 c3
-0.1550 -0.6585 c4
-0.5039 0.1385 c4
1.2415 -1.1426 c5
0.7847 -1.3940 c2
-1.5006 -4.0903 c1
-1.7291 0.6060 c1
-4.8241 -1.5050 c2
-3.2157 -2.3084 c4
-1.9942 -2.0055 c4
-0.2755 -0.1345 c5
2.5812 -4.0036 c1
-1.1660 -0.8354 c4
-1.7375 2.7967 c3
-2.1022 -0.8068 c1
2.0468 -1.0186 c3
3.4915 0.9320 c2
-3.2530 -1.3309 c4
1.1690 -2.9326 c3
-1.8775 1.7083 c3
-2.9559 1.0232 c4
0.5748 0.1164 c5
-0.8439 -3.8132 c1
-1.0384 -2.3053 c1
-2.1442 -3.1252 c2
-0.5144 1.8029 c2
0.7775 1.4857 c1
2.3427 -3.0406 c3
-2.4624 -0.1110 c3
-1.3492 -0.8167 c2
0.7327 -1.8652 c1
-1.9708 -3.6370 c4
-0.0344 -3.3724 c1
-3.8829 -1.9355 c2
-1.2112 -0.1122 c3
0.7775 -3.7366 c1
-4.1947 0.6570 c4
-1.6588 -2.8008 c4
-1.2002 -1.6133 c1
-2.3950 -0.4636 c4
0.1709 -0.1777 c3
0.5149 -4.1572 c2
-2.4753 -0.7984 c5
-0.3404 -0.5074 c4
0.3781 3.0987 c4
-3.1100 -1.1285 c3
0.3068 0.4632 c4
-3.0306 -2.7430 c2
-1.0112 -0.6278 c2
0.2047 0.8292 c1
2.5115 -0.6544 c1
-0.3525 -4.6310 c2
-0.3806 -3.9097 c2
-1.2613 2.3436 c2
1.0276 2.9899 c3


==> gmm.dat <==
r3_testvals r5_testvals r10_testvals d3_r3_s10e-4_relerr d3_r3_s10e-4_score d3_r3_s10e-4_time d3_r3_s10e-3_relerr d3_r3_s10e-3_score d3_r3_s10e-3_time d3_r3_s10e-2_relerr d3_r3_s10e-2_score d3_r3_s10e-2_time d3_r3_s10e-1_relerr d3_r3_s10e-1_score d3_r3_s10e-1_time d3_r5_s10e-4_relerr d3_r5_s10e-4_score d3_r5_s10e-4_time d3_r5_s10e-3_relerr d3_r5_s10e-3_score d3_r5_s10e-3_time d3_r5_s10e-2_relerr d3_r5_s10e-2_score d3_r5_s10e-2_time d3_r5_s10e-1_relerr d3_r5_s10e-1_score d3_r5_s10e-1_time d3_r10_s10e-4_relerr d3_r10_s10e-4_score d3_r10_s10e-4_time d3_r10_s10e-3_relerr d3_r10_s10e-3_score d3_r10_s10e-3_time d3_r10_s10e-2_relerr d3_r10_s10e-2_score d3_r10_s10e-2_time d3_r10_s10e-1_relerr d3_r10_s10e-1_score d3_r10_s10e-1_time d4_r3_s10e-4_relerr d4_r3_s10e-4_score d4_r3_s10e-4_time d4_r3_s10e-3_relerr d4_r3_s10e-3_score d4_r3_s10e-3_time d4_r3_s10e-2_relerr d4_r3_s10e-2_score d4_r3_s10e-2_time d4_r3_s10e-1_relerr d4_r3_s10e-1_score d4_r3_s10e-1_time d4_r5_s10e-4_relerr d4_r5_s10e-4_score d4_r5_s10e-4_time d4_r5_s10e-3_relerr d4_r5_s10e-3_score d4_r5_s10e-3_time d4_r5_s10e-2_relerr d4_r5_s10e-2_score d4_r5_s10e-2_time d4_r5_s10e-1_relerr d4_r5_s10e-1_score d4_r5_s10e-1_time d4_r10_s10e-4_relerr d4_r10_s10e-4_score d4_r10_s10e-4_time d4_r10_s10e-3_relerr d4_r10_s10e-3_score d4_r10_s10e-3_time d4_r10_s10e-2_relerr d4_r10_s10e-2_score d4_r10_s10e-2_time d4_r10_s10e-1_relerr d4_r10_s10e-1_score d4_r10_s10e-1_time
1 3 8 2.8858e-01 8.2957e-01 8.4040e-01 2.8861e-01 8.2958e-01 6.5239e-01 2.8869e-01 8.2865e-01 5.7434e-01 6.0823e-01 8.2892e-01 5.7848e-01 1.3300e-01 9.6406e-01 2.8047e+00 1.3295e-01 9.6427e-01 2.2220e+00 1.3415e-01 9.6165e-01 3.6988e+00 4.9734e-01 9.4883e-01 5.4995e+00 4.2425e-02 9.9455e-01 2.5982e+01 4.2425e-02 9.9454e-01 2.2898e+01 4.2286e-02 9.9449e-01 2.3044e+01 4.1571e-01 9.8535e-01 1.2819e+02 4.6792e-01 8.8090e-01 5.6464e-01 4.6801e-01 8.8123e-01 5.2105e-01 4.6785e-01 8.7832e-01 8.0593e-01 9.0041e-01 9.1157e-01 2.0311e-01 2.4454e-01 9.4194e-01 3.7824e+00 2.4453e-01 9.4175e-01 4.3603e+00 2.4571e-01 9.4273e-01 3.4338e+00 8.4058e-01 9.4457e-01 7.1927e+00 8.6131e-02 9.9634e-01 2.2766e+01 8.6142e-02 9.9634e-01 2.8876e+01 8.6236e-02 9.9626e-01 2.1820e+01 7.7537e-01 9.8571e-01 8.1613e+01
2 4 9 1.4515e-01 9.3677e-01 1.2318e+00 1.4515e-01 9.3679e-01 1.6957e+00 1.4632e-01 9.3786e-01 1.4389e+00 5.2373e-01 9.3864e-01 1.8440e+00 6.4919e-02 9.7963e-01 3.8879e+00 6.4934e-02 9.7912e-01 5.2434e+00 6.5688e-02 9.7547e-01 5.3799e+00 4.5305e-01 9.7277e-01 1.1449e+01 2.0926e-02 9.9781e-01 1.9331e+01 2.0922e-02 9.9780e-01 2.0939e+01 2.0787e-02 9.9775e-01 2.4108e+01 3.9908e-01 9.8724e-01 9.6284e+01 2.3098e-01 9.8603e-01 9.3056e-01 2.3097e-01 9.8610e-01 1.0319e+00 2.3275e-01 9.8502e-01 1.3889e+00 8.5384e-01 9.8167e-01 1.3077e+00 1.2196e-01 9.9493e-01 4.0277e+00 1.2184e-01 9.9493e-01 4.0149e+00 1.2255e-01 9.9487e-01 4.4572e+00 8.1438e-01 9.8409e-01 3.1971e+00 3.9394e-02 9.9872e-01 1.9669e+01 3.9375e-02 9.9872e-01 1.9841e+01 3.9422e-02 9.9863e-01 2.3092e+01 7.6397e-01 9.8762e-01 1.2049e+02
3 5 10 1.0297e-08 1.0000e+00 1.6852e+00 3.5550e-08 1.0000e+00 1.3873e+00 4.7958e-05 9.9990e-01 1.4104e+00 4.3532e-01 9.8928e-01 2.6318e+00 1.6925e-07 1.0000e+00 3.3173e+00 1.9362e-07 1.0000e+00 4.5761e+00 4.9680e-05 9.9990e-01 3.4980e+00 4.1290e-01 9.8916e-01 5.6043e+00 3.2213e-07 1.0000e+00 2.0914e+01 7.7982e-07 1.0000e+00 2.3541e+01 5.3426e-05 9.9990e-01 2.5060e+01 3.8379e-01 9.8866e-01 1.5599e+02 9.2287e-09 1.0000e+00 1.1494e+00 1.8280e-08 1.0000e+00 1.6627e+00 9.4114e-05 9.9990e-01 1.6807e+00 8.1031e-01 9.8932e-01 1.9810e+00 1.0261e-07 1.0000e+00 4.6867e+00 1.3286e-07 1.0000e+00 4.3767e+00 9.6893e-05 9.9990e-01 4.1718e+00 7.8725e-01 9.8948e-01 6.5800e+00 5.6778e-06 1.0000e+00 3.1914e+01 6.4626e-07 1.0000e+00 2.3227e+01 1.0055e-04 9.9990e-01 3.0770e+01 7.5385e-01 9.8844e-01 2.2669e+02
4 6 11 5.3571e-08 9.9971e-01 1.6064e+00 1.7916e-08 9.4094e-01 1.7937e+00 4.7945e-05 9.9990e-01 1.6317e+00 4.3329e-01 9.8116e-01 8.1186e+00 2.0756e-07 1.0000e+00 3.8566e+00 1.0002e-07 1.0000e+00 4.4297e+00 4.9626e-05 9.9990e-01 4.4650e+00 4.1136e-01 9.8856e-01 1.7017e+01 9.0786e-07 1.0000e+00 1.6486e+01 8.3866e-07 1.0000e+00 2.1860e+01 5.3137e-05 9.9990e-01 1.8608e+01 3.8279e-01 9.8833e-01 5.0353e+02 3.9303e-08 1.0000e+00 1.2863e+00 7.5417e-08 1.0000e+00 1.6097e+00 9.4071e-05 9.9990e-01 1.7974e+00 8.0785e-01 9.8928e-01 3.8454e+00 7.2340e-08 1.0000e+00 4.0065e+00 6.5230e-08 1.0000e+00 3.4340e+00 9.6906e-05 9.9990e-01 4.2529e+00 7.8603e-01 9.8941e-01 2.1748e+01 6.9287e-07 1.0000e+00 2.5016e+01 1.1557e-06 1.0000e+00 1.8806e+01 1.0190e-04 9.9990e-01 1.8312e+01 7.5370e-01 9.8832e-01 3.2888e+02
5 7 12 5.7795e-08 8.8048e-01 1.4787e+00 4.9564e-08 9.8490e-01 1.4543e+00 4.7888e-05 9.2200e-01 1.7981e+00 4.3130e-01 9.7402e-01 1.1929e+01 4.4159e-07 9.5532e-01 4.4743e+00 3.0283e-07 1.0000e+00 3.4144e+00 4.9717e-05 9.9990e-01 4.1910e+00 4.0993e-01 9.8121e-01 7.7934e+01 1.5123e-06 1.0000e+00 1.8494e+01 1.5573e-06 1.0000e+00 1.8450e+01 5.2690e-05 9.9990e-01 2.7052e+01 3.8171e-01 9.8796e-01 2.2536e+02 5.1659e-08 1.0000e+00 1.6249e+00 1.7815e-07 1.0000e+00 1.6692e+00 9.4129e-05 9.9990e-01 2.1538e+00 8.0580e-01 9.8917e-01 3.6970e+00 3.4767e-07 1.0000e+00 4.2622e+00 1.5074e-07 1.0000e+00 4.5450e+00 9.6822e-05 9.9990e-01 4.4687e+00 7.8457e-01 9.8933e-01 1.8316e+01 3.5138e-07 1.0000e+00 2.6720e+01 6.6846e-07 1.0000e+00 2.6216e+01 1.0037e-04 9.9990e-01 3.0815e+01 7.5282e-01 9.8811e-01 3.8878e+02
 


==> init.dat <==
Index Sigma RRF4_cnts G4_cnts G6_cnts G8_cnts G10_cnts RRF4_times G4_times G6_times G8_times G10_times 
1 1e-04 94  0  5  6  6 15.8  2.0 37.5 42.3 42.3 
2 1e-03 93  0  5  7  7 16.1  2.1 30.7 43.1 42.5 
3 1e-02 97  0 11 13 13 18.6  1.9 39.0 51.6 51.9 
4 1e-01 87 34 93 93 93 34.6 34.6 93.8 93.3 92.4 


==> means3.dat <==
x y meta
-0.2439 -1.0401 m
-1.5484 -0.9431 m
-0.1024 -1.5411 m


==> means4.dat <==
x y meta
-1.1467 -1.1030 m
-1.7372 -0.6806 m
-0.1900 -0.9939 m
-0.0352 -1.4908 m


==> means5.dat <==
x y meta
-1.8611 -0.7207 m
-0.3157 -1.0554 m
-1.8142 -1.3692 m
0.4581 -0.2837 m
-0.1052 -1.5306 m


==> means6.dat <==
x y meta
-1.8368 -1.3803 m
0.4491 -0.2875 m
0.2164 -0.5677 m
-0.3260 -1.0624 m
-0.1552 -1.5916 m
-1.8822 -0.7268 m


==> means7.dat <==
x y meta
-1.8093 -1.3886 m
0.3520 -0.1877 m
0.5106 -0.4128 m
-0.0931 -1.5538 m
-1.6863 0.0231 m
-0.3103 -1.0651 m
-1.8238 -0.8590 m


==> stoch-trace-1.dat <==
# standard
fval time
0.882530 5.512453
0.535323 8.278035
0.090128 11.045661
-0.091263 13.799102
-0.137505 16.566225
-0.154578 19.328837
-0.165547 22.064602
-0.173185 24.809133
-0.178677 27.574306
-0.182843 30.326735
-0.185720 33.085284
-0.186683 35.832905
-0.187531 38.721247
-0.190319 41.739068
-0.190715 47.261173
-0.191109 49.968070
-0.192460 52.684274
-0.193545 55.453360
-0.195788 60.978560
-0.197513 66.497368
-0.200369 69.263043
-0.202201 74.782468
-0.203406 77.536584
-0.204115 80.281967
-0.204771 82.994746
-0.206628 85.745439
-0.208107 91.220087
-0.209251 96.711108
-0.210551 99.473550
-0.211977 102.233775
-0.213713 104.990283
-0.215311 107.703237
-0.217042 110.541648
-0.218287 113.311084
-0.219314 116.053859
-0.220896 118.797571
-0.222847 124.562389
-0.224407 130.639808
-0.227718 133.423744
-0.230083 136.546854
-0.231457 139.370193
-0.232954 142.206349
-0.234860 145.037293
-0.235928 147.770595
-0.237508 150.522193
-0.238681 153.502299
-0.239418 156.536582
-0.240108 159.548639
-0.241820 162.493743
-0.243229 165.662468
-0.244398 168.458011
-0.245295 171.294574
-0.246079 174.071191
-0.246437 176.882142
-0.246742 180.215937
-0.246915 183.082408
-0.247009 185.932121
-0.247043 188.796320
-0.247080 191.668116
-0.247102 194.533337
-0.247116 197.377914
-0.247123 200.243791
-0.247127 203.075698
-0.247129 206.204727
-0.247130 209.150820


==> stoch-trace-2.dat <==
# adam, s=10
fval time
9.932233 0.011951
-0.131280 0.072941
-0.132411 0.129888
-0.156746 0.186438
-0.148593 0.243394
-0.201137 0.299426
-0.213250 0.355555
-0.219126 0.418205
-0.221895 0.482876
-0.225720 0.555588
-0.228695 0.653991
-0.228639 0.713081


==> stoch-trace-3.dat <==
# adam, s=100
fval time
10.025349 0.010326
-0.199232 0.191888
-0.211126 0.356478
-0.212644 0.532666
-0.216256 0.696091
-0.216545 0.863295
-0.212656 1.023889
-0.249598 1.166851
-0.248528 1.319685


==> stoch-trace-4.dat <==
# adam, s=1000
fval time
9.847648 0.009656
-0.202245 0.501856
-0.232591 1.001856
-0.242690 1.509895
-0.246720 2.013900
-0.246703 2.564458
-0.252965 3.133238
-0.252801 3.675562


==> truemeans.dat <==
x y meta
-0.1701 -1.6454 c1
-1.7710 -1.3511 c2
0.4636 -0.2688 c3
-1.9724 -0.6979 c4
-0.3059 -1.0510 c5

